ASP-Core-2 Input Language Format

Standardization of solver input languages has been a main driver for the growth of several areas within knowledge representation and reasoning, fostering the exploitation in actual applications. In this document we present the ASP-Core-2 standard input language for Answer Set Programming, which has been adopted in ASP Competition events since 2013.

==> final_reviews.txt <==
Area Editor: Truszczynski, Miroslaw
Comments to the Author:
(There are no comments.)

Reviewer: 1

Comments to the Author
The new version looks good, except that the authors forgot to include the section on the lexical matching table.  As a result, the reference to that section at the beginning of Sect. 2 is unresolved.  If the lexical matching table from the original submission is restored then the paper can be accepted without another round of refereeing.
 > done.

The workshop paper by Harrison and Lifschitz is apparently identical to their TPLP paper with the same title.  It would be good to update that reference.
 > done.


Reviewer: 2

Comments to the Author
Below are minor comments that can easily be addressed.

Page 1:
Abstract: remove abbreviation (ASP)
 > done.

Page 2: 
Fix “Section ??” in the first paragraph of Section 2.
 > done.

Page 4:
* “A (Herbrand) interpretation I for P is a consistent subset of B_P; that is {q. -q} not a subset of I…”

B_P is a set of atoms so any of its subsets is consistent. Please doublecheck.
 > right. done.

Page 5:
* Definition of eval(E,I) says “l1...ln are true wrt I”

I do not think “literal true/false wrt I” was defined.
 > done.

Page 6.
* In a sentence prior to Paragraph titled “Queries” “optimal answer set”→ “optimal answer sets”
 > done.

Page 8.
* Safety paragraph starts with “ Fro enabling… the variable’s scope,” This clause is confusing and can be dropped all together.
 > done.

*Clauses (ii) and (iii) for bound variables by set of literals are very complex. I could not follow these without examples. For example in clause, should one say any member of V occurring in t is bound by b,…,bn different from bi? Also, is it “t=u, u=t” or is it “v=t or v=t”?
 > right. we specified that they must differ from bi.

*“A rule, weak constraint … in r is bound by b1,…,bn”  here b1,..,bn seem to refer to the body of r. Please make this explicit as in the paragraph above the same b1,...bn were arbitrary literals.
 > they still are arbitrary, here; the same as before.



==> response.txt <==
Dear Editor, 

We have prepared a revised version of our paper.

Please forward our thanks to the reviewers for their comments and suggestions.

Below, we explain what we did, by means of a point-to-point answer, quoting the original letter text using '>>'.

BW
Marco, Francesco, Martin, and co-authors

>> >> Reviewer: 1
>> 
>> Comments to the Author
>> The article documents an important effort of creating ASP-Core-2 Standard Language for answer set programming systems. It is well structured and well written. Few specific comments are in place:
>> 
>> Page 2. 
>> 
>> - SMT-LIB standard for SMT solvers can be mentioned among other related artifacts discussed.

Done. 

>> - "The availability of such common input languages have led to the development of efficient solvers, through" ->
>> The availability of such common input languages have led to the development of efficient solvers *in different KR communities*, through

Done.

>> - "that become mature" -> that bec*a*me mature

Done.

>> - "efficient solvers also for" -> efficient solvers for

Done.

>> - "also in industry" -> "in industry"

Fixed.

>> Page 3:
>> 
>> - "Abstract Gringo" is mentioned. Why is it important to mention it? Please explain.

We clarified the relation with Abstract Gringo on page 3.
 
>> Page 5 and 6:
>> At the bottom of page 5 a paragraph titled  "Queries" is given. Page 6 contains a paragraph titled "Non-gorund Queries". What is a difference between these two? 

Answering ground queries is a boolean task.

On the other hand, the answer to a non-ground query is a set of atoms. More in detail, the query answer contains one atom for each substitution that makes the corresponding ground query true.

They are two different tasks, although related.

Nonetheless, we agree that having different paragraphs for this issue is not optimal from the perspective of presentation, 
thus we have condensed the semantics of queries in one paragraph.

>> Page 10:
>> 
>> - "with the restrictions listed in the following"-> with the restrictions listed *below*

Fixed.

>> - In "Safety" paragraph when you give an example "For instance, the rule p(X,Y)<- ..." Allocate new line for two sample rules so that the statements are more readable. Also use these rules to illustrate the concept of "bound", "global". Explain why exactly the former rule is safe while the later is unsafe. Given the density of definitions it is difficult to digest this example without more explanations.

Done.

>> - In Paragraph on "Finiteness", bold the title of this paragraph.

Done.

>> - "Input programs in the System Track of the 4th Answer Set Programming Competition must not have infinite or infinitely many answer sets."
>> What about ASP-Core-2 programs? Is there such a restriction? If not, drop this paragraph. Or add a remark.
>> "must not have infinite or infinitely many answer sets"
>> 
>> Please rephrase: *must not have infinite* 

We agree that this paragraph was too specifically referring to ASP Competitions.
We have rephrased it in positive terms: "ASP programs solving real problems have a finite number of answer sets of finite size."

>> Page 11:
>> 
>> The paragraph on "Undefined Arithmetic" should be rewritten and expanded upon. As of tight now it is practically impossible to understand its message.
>> 
>> E.g., "and any a priori
>> simplification relying on the absence of a definition for predicate q is probably mistaken."
>> 
>> *Which simplifications are you talking about?
>> 
>> *Probably mistaken or are mistaken?

We agree with the referee that this paragraph was not well-written, we rephrased it to make the message easier to get.

>> 
>> Reviewer: 2
>> 
>> Comments to the Author
>> This submission describes the standard input language of ASP solvers adopted by the organizers of ASP competitions since 2013.  It starts by defining the syntax of the language in the mathematical notation commonly used in papers on the theory of logic programming.  Then the authors define its semantics, introduce a few additional constructs characterized by reduction to the constructs introduced earlier, and give the EBNF grammar and lexical matching table that show how to convert logic programs in mathematical notation into strings of characters.
>> 
>> The section on semantics has an oversight that needs to be corrected before accepting the paper for publication.  The definition of a ground instance of on p. 4 involves replacing a part of the rule by elements of the set of aggregate elements denoted by inst(…), syntactically separated by semicolons.  The problem is that this set is generally infinite and thus can’t be written as {e_1;…;e_n}, as required in the definition of an aggregate atom (p. 3). This will be resolved if the authors change the definition of a rule so that rules become infinite objects.  But then it will be impossible to represent rules by character strings.

We now allow for infinite collections of aggregate elements in the definitions. 
We also explain that this is a technical detail and point out that the restrictions to programs claimed in Section 6 are known to imply the existence of a finite equivalent ground instantiation for each input, so that infinite collections of aggregate elements do not show up in practice.

>> The paper can be improved in two ways.  First, it would be good to clarify the relationship between the proposed standard and the actual input languages of the solvers that participated in recent ASP competitions.  

Even if they are of course somehow related, a paper about a standard language should not refer to actual implementations, which might vary over time, and very likely support supersets/subsets of the standard depending on the implementers' priorities. The language supported by each participant of a specific competition is a matter to be described in particular competition reports or in dedicated system descriptions.

On the other hand, actual implementations that are willing to comply with the standard have to refer to the standard specification in their documentation, possibly indicating where their implementation choices diverge.

>>It appears that the latest version of dlv doesn’t have choice rules, allowed in the standard; is this correct?

The latest version of DLV, i.e. DLV2, does support choice rules.

>>   Is this the only case when a syntactic construct included in the standard language is not covered by an input language of a major answers set solver?

It is not the only case.  

Solvers by the Potassco family do not support the syntax for queries (but, participants to ASP competitions that based their solvers on clasp/gringo support queries).
There are cases of systems that do not support disjunction (jwasp) or weak constraints (e.g., lp2SAT).
By looking at the various competition reports one can see that this picture changes continuously.

Actually the last three editions of the ASP Competition had four different tracks, one for each of the four different profiles of compliance with the standard identified by the organisers.

>> Second, intervals, such as 1..100, are not allowed in this standard, and are not even mentioned in Section 7 among the extensions that the standardization committee is working on. This is apparently an oversight, because intervals are allowed in the input languages of gringo and dlv and are often used by practitioners of answer set programming.  A journal publication is a good opportunity to correct this oversight.

We are aware of this and other constructs that could be added/better specified also w.r.t. the actual implementations in ASP solvers.

However, this paper is about a standard language that has been adopted since 2012.

Improvements and additions will be subject of the next version of the standard.








==> reviews.txt <==
Reviewer: 1

Comments to the Author
The article documents an important effort of creating ASP-Cor-2 Standard Language for answer set programming systems. It is well structured and well written. Few specific comments are in place:

Page 2. 

- SMT-LIB standard for SMT solvers can be mentioned among other related artifacts discussed.

- "The availability of such common input languages have led to the development of efficient solvers, through" ->

The availability of such common input languages have led to the development of efficient solvers *in different KR communities*, through

- "that become mature" -> that bec*a*me mature

- "efficient solvers also for" -> efficient solvers for

- "also in industry" -> "in industry"

Page 3:

- "Abstract Gringo" is mentioned. Why is it important to mention it? Please explain.

Page 5 and 6:

At the bottom of page 5 a paragraph titled  "Queries" is given. Page 6 contains a paragraph titled "Non-gorund Queries". What is a difference between these two? 

Page 10:

- "with the restrictions listed in the following"-> with the restrictions listed *below*

- In "Safety" paragraph when you give an example "For instance, the rule p(X,Y)<- ..." Allocate new line for two sample rules so that the statements are more readable. Also use these rules to illustrate the concept of "bound", "global". Explain why exactly the former rule is safe while the later is unsafe. Given the density of definitions it is difficult to digest this example without more explanations.

- In Paragraph on "Finiteness", bold the title of this paragraph.

- "Input programs in the System Track of the 4th Answer Set Programming Competition must not have infinite or infinitely many answer sets."

What about ASP-Core-2 programs? Is there such a restriction? If not, drop this paragraph. Or add a remark.

"must not have infinite or infinitely many answer sets"

Please rephrase: *must not have infinite* 

Page 11:

The paragraph on "Undefined Arithmetic" should be rewritten and expanded upon. As of tight now it is practically impossible to understand its message.

E.g., "and any a priori
simplification relying on the absence of a definition for predicate q is probably mistaken."

*Which simplifications are you talking about?

*Probably mistaken or are mistaken?



Reviewer: 2

Comments to the Author
This submission describes the standard input language of ASP solvers adopted by the organizers of ASP competitions since 2013.  It starts by defining the syntax of the language in the mathematical notation commonly used in papers on the theory of logic programming.  Then the authors define its semantics, introduce a few additional constructs characterized by reduction to the constructs introduced earlier, and give the EBNF grammar and lexical matching table that show how to convert logic programs in mathematical notation into strings of characters.

The section on semantics has an oversight that needs to be corrected before accepting the paper for publication.  The definition of a ground instance of on p. 4 involves replacing a part of the rule by elements of the set of aggregate elements denoted by inst(…), syntactically separated by semicolons.  The problem is that this set is generally infinite and thus can’t be written as {e_1;…;e_n}, as required in the definition of an aggregate atom (p. 3). This will be resolved if the authors change the definition of a rule so that rules become infinite objects.  But then it will be impossible to represent rules by character strings.

The paper can be improved in two ways.  First, it would be good to clarify the relationship between the proposed standard and the actual input languages of the solvers that participated in recent ASP competitions.  It appears that the latest version of dlv doesn’t have choice rules, allowed in the standard; is this correct?  Is this the only case when a syntactic construct included in the standard language is not covered by an input language of a major answers set solver?

Second, intervals, such as 1..100, are not allowed in this standard, and are not even mentioned in Section 7 among the extensions that the standardization committee is working on. This is apparently an oversight, because intervals are allowed in the input languages of gringo and dlv and are often used by practitioners of answer set programming.  A journal publication is a good opportunity to correct this oversight.

